Model-based Outdoor Performance Capture

We propose a new model-based method to accurately reconstruct human performances captured outdoors in a multi-camera setup. Starting from a template of the actor model, we introduce a new unified implicit representation for both, articulated skeleton tracking and nonrigid surface shape refinement. Our method fits the template to unsegmented video frames in two stages - first, the coarse skeletal pose is estimated, and subsequently non-rigid surface shape and body pose are jointly refined. Particularly for surface shape refinement we propose a new combination of 3D Gaussians designed to align the projected model with likely silhouette contours without explicit segmentation or edge detection. We obtain reconstructions of much higher quality in outdoor settings than existing methods, and show that we are on par with state-of-the-art methods on indoor scenes for which they were designed

==> figures/pair_of_blob.tikz <==
%%%%%%%%% pair of blobs NEW
\begin{tikzpicture}[scale=0.55]
\begin{axis}[
at={(-3.55cm,0cm)},
no markers, domain=-5:5, samples=100,
axis lines*=left, xlabel=$x$, ylabel=response to red,
every axis y label/.style={at=(current axis.above origin),anchor=south},
every axis x label/.style={at=(current axis.right of origin),anchor=west},
height=3cm, width=\columnwidth,
xtick={-4,-3,-2,-1,0,1,2,3,4}, ytick=\empty,
enlargelimits=false, clip=false, axis on top,
grid = major
]
\addplot [very thick,cyan!50!black]  {gauss(2,1)} node (Gauss) {};
\end{axis}

\begin{axis}[
at={(-3.55cm,3cm)},
no markers, domain=-5:5, samples=100,
axis lines*=left, xlabel=$x$, ylabel=response to blue,
every axis y label/.style={at=(current axis.above origin),anchor=south},
every axis x label/.style={at=(current axis.right of origin),anchor=west},
height=3cm, width=\columnwidth,
xtick={-4,-3,-2,-1,0,1,2,3,4}, ytick=\empty,
enlargelimits=false, clip=false, axis on top,
grid = major
]
\addplot [very thick,cyan!50!black]  {gauss(-2,1)} node (Gauss) {};
\end{axis}
\shadedraw[shading=radial,outer color=white!30,middle color=white, inner color=blue,draw=none] (-1.5cm,7cm) circle(1.4cm);
\shadedraw[shading=radial,outer color=white!30,middle color=white, inner color=black,draw=none] ( 1.5cm,7cm) circle(1.4cm);
%\addplot [very thick,cyan!50!black] {gauss(6.5,1)};
%
%\draw [yshift=-0.6cm, latex-latex](axis cs:4,0) -- node [fill=white] {$1.96\sigma$} (axis cs:5.96,0);
\end{tikzpicture}


==> figures/single_blob.tikz <==
%%%%%%%%% single blobs NEW
\begin{tikzpicture}[scale=0.55]
\begin{axis}[
at={(-3.55cm,0cm)},
no markers, domain=-5:5, samples=100,
axis lines*=left, xlabel=$x$, ylabel=response to red,
every axis y label/.style={at=(current axis.above origin),anchor=south},
every axis x label/.style={at=(current axis.right of origin),anchor=west},
height=3cm, width=\columnwidth,
xtick={-4,-3,-2,-1,0,1,2,3,4}, ytick=\empty,
enlargelimits=false, clip=false, axis on top,
grid = major
]
\addplot [very thick,cyan!50!black]  {gauss(0,9999999999999)} node (Gauss) {};
\end{axis}

\begin{axis}[
at={(-3.55cm,3cm)},
no markers, domain=-5:5, samples=100,
axis lines*=left, xlabel=$x$, ylabel=response to blue,
every axis y label/.style={at=(current axis.above origin),anchor=south},
every axis x label/.style={at=(current axis.right of origin),anchor=west},
height=3cm, width=\columnwidth,
xtick={-4,-3,-2,-1,0,1,2,3,4}, ytick=\empty,
enlargelimits=false, clip=false, axis on top,
grid = major
]
\addplot [very thick,cyan!50!black]  {gauss(0,1)} node (Gauss) {};
\end{axis}
\shadedraw[shading=radial,outer color=white!30,middle color=white, inner color=blue,draw=none] (0cm,7cm) circle(1.4cm);
\end{tikzpicture}

